A numerical comparison of some Multiscale Finite Element approaches for convection-dominated problems in heterogeneous media

The purpose of this work is to investigate the behavior of Multiscale Finite Element type methods for advection-diffusion problems in the advection-dominated regime. We present, study and compare various options to address the issue of the simultaneous presence of both heterogeneity of scales and strong advection. Classical MsFEM methods are compared with adjusted MsFEM methods, stabilized versions of the methods, and a splitting method that treats the multiscale diffusion and the strong advection separately.

==> data/test_10_ite_spl-nos.dat <==
1			0.0151111
2			0.00177957
3			0.000242896
4			4.04972e-05
5			7.71976e-06
6			1.65819e-06
7			3.7633e-07
8			8.86537e-08
9			2.13339e-08
10			5.20768e-09
11			1.28672e-09
12			3.20333e-10


==> data/test_10_ite_spl_beta-nos.dat <==
1			0.13003
2			0.128999
3			0.128353
4			0.128052
5			0.12805
6			0.1283
7			0.128753
8			0.129364
9			0.130086
10			0.130876
11			0.131695
12			0.132508
20			0.135678
30			0.125668
40			0.103919
50			0.08077
60			0.0632893
70			0.0521273
80			0.0449219
90			0.0395605
100			0.0344159
200			0.00613845
300			0.00109952
400			0.000200589
500			3.76908e-05
600			7.16476e-06
700			1.29326e-06
800			2.4388e-07
900			4.62937e-08
1000			8.45723e-09
1100			1.62126e-09
1129			9.9191e-10


